Simplification Ad Absurdum? Revisiting Gas Flow Modeling for Integrated Energy System Planning

This paper analyzes the implications of simplified pipeline gas flow models for integrated energy system planning. A case study of an integrated power-hydrogen expansion planning problem shows that simplifying pressure-flow relationships and gas dynamics can lead to expansion plans that incur substantial regret when evaluated under a more realistic dynamic gas flow model -- due to suboptimal system expansion, operation, and non-supplied hydrogen. Numerical experiments show that planning under the highly simplified transport and transport-linepack models -- commonly used in expansion studies -- can result in regret exceeding several thousand percent and yield expansion plans that lack robustness across demand levels. Planning under steady-state conditions partially mitigates these effects, but still leaves significant cost-reduction potential untapped compared to dynamic planning due to neglected linepack flexibility. Developing efficient solution algorithms for the dynamic model is a promising direction for future research.

==> figures/data/BaseNetwork.csv <==
start,end,diameter,decision
1,2,1,1
2,C1,1,1
C1,3,1,1
3,4,1,1
3,5,1,1
4,6,1,1
5,6,1,1
4,7,1,1
5,8,1,1
6,C2,1,1
C2,9,1,1
9,10,1,1
9,11,1,1


==> figures/data/NetworkResults.csv <==
row,col,start,end,diameter
0,0,1,2,4
0,0,2,C1,0
0,0,C1,3,0
0,0,3,4,4
0,0,3,5,3
0,0,4,6,3
0,0,5,6,3
0,0,4,7,3
0,0,5,8,3
0,0,6,C2,0
0,0,C2,9,0
0,0,9,10,3
0,0,9,11,3

0,1,1,2,6
0,1,2,C1,0
0,1,C1,3,0
0,1,3,4,5
0,1,3,5,5
0,1,4,6,3
0,1,5,6,5
0,1,4,7,4
0,1,5,8,3
0,1,6,C2,0
0,1,C2,9,0
0,1,9,10,4
0,1,9,11,4

0,2,1,2,8
0,2,2,C1,0
0,2,C1,3,0
0,2,3,4,9
0,2,3,5,3
0,2,4,6,7
0,2,5,6,4
0,2,4,7,4
0,2,5,8,3
0,2,6,C2,0
0,2,C2,9,0
0,2,9,10,5
0,2,9,11,5

0,3,1,2,7
0,3,2,C1,0
0,3,C1,3,0
0,3,3,4,7
0,3,3,5,3
0,3,4,6,6
0,3,5,6,7
0,3,4,7,6
0,3,5,8,6
0,3,6,C2,0
0,3,C2,9,0
0,3,9,10,6
0,3,9,11,6

1,0,1,2,5
1,0,2,C1,0
1,0,C1,3,0
1,0,3,4,4
1,0,3,5,3
1,0,4,6,3
1,0,5,6,3
1,0,4,7,3
1,0,5,8,3
1,0,6,C2,0
1,0,C2,9,0
1,0,9,10,3
1,0,9,11,3

1,1,1,2,7
1,1,2,C1,0
1,1,C1,3,0
1,1,3,4,7
1,1,3,5,3
1,1,4,6,5
1,1,5,6,3
1,1,4,7,4
1,1,5,8,3
1,1,6,C2,0
1,1,C2,9,0
1,1,9,10,4
1,1,9,11,4

1,2,1,2,8
1,2,2,C1,0
1,2,C1,3,0
1,2,3,4,6
1,2,3,5,6
1,2,4,6,3
1,2,5,6,8
1,2,4,7,7
1,2,5,8,9
1,2,6,C2,0
1,2,C2,9,0
1,2,9,10,5
1,2,9,11,5

1,3,1,2,8
1,3,2,C1,0
1,3,C1,3,0
1,3,3,4,7
1,3,3,5,7
1,3,4,6,3
1,3,5,6,9
1,3,4,7,8
1,3,5,8,10
1,3,6,C2,0
1,3,C2,9,0
1,3,9,10,6
1,3,9,11,6

2,0,1,2,5
2,0,2,C1,0
2,0,C1,3,0
2,0,3,4,3
2,0,3,5,3
2,0,4,6,3
2,0,5,6,3
2,0,4,7,3
2,0,5,8,3
2,0,6,C2,0
2,0,C2,9,0
2,0,9,10,3
2,0,9,11,3

2,1,1,2,7
2,1,2,C1,0
2,1,C1,3,0
2,1,3,4,5
2,1,3,5,4
2,1,4,6,3
2,1,5,6,4
2,1,4,7,4
2,1,5,8,3
2,1,6,C2,0
2,1,C2,9,0
2,1,9,10,4
2,1,9,11,4

2,2,1,2,7
2,2,2,C1,0
2,2,C1,3,0
2,2,3,4,5
2,2,3,5,5
2,2,4,6,3
2,2,5,6,6
2,2,4,7,5
2,2,5,8,8
2,2,6,C2,0
2,2,C2,9,0
2,2,9,10,5
2,2,9,11,5

2,3,1,2,8
2,3,2,C1,0
2,3,C1,3,0
2,3,3,4,5
2,3,3,5,5
2,3,4,6,3
2,3,5,6,7
2,3,4,7,5
2,3,5,8,9
2,3,6,C2,0
2,3,C2,9,0
2,3,9,10,6
2,3,9,11,6

3,0,1,2,5
3,0,2,C1,0
3,0,C1,3,0
3,0,3,4,3
3,0,3,5,3
3,0,4,6,3
3,0,5,6,3
3,0,4,7,3
3,0,5,8,3
3,0,6,C2,0
3,0,C2,9,0
3,0,9,10,3
3,0,9,11,3

3,1,1,2,7
3,1,2,C1,0
3,1,C1,3,0
3,1,3,4,5
3,1,3,5,3
3,1,4,6,4
3,1,5,6,3
3,1,4,7,4
3,1,5,8,3
3,1,6,C2,0
3,1,C2,9,0
3,1,9,10,4
3,1,9,11,4

3,2,1,2,8
3,2,2,C1,0
3,2,C1,3,0
3,2,3,4,8
3,2,3,5,6
3,2,4,6,8
3,2,5,6,8
3,2,4,7,7
3,2,5,8,6
3,2,6,C2,0
3,2,C2,9,0
3,2,9,10,6
3,2,9,11,6

3,3,1,2,11
3,3,2,C1,0
3,3,C1,3,0
3,3,3,4,11
3,3,3,5,11
3,3,4,6,11
3,3,5,6,11
3,3,4,7,11
3,3,5,8,11
3,3,6,C2,0
3,3,C2,9,0
3,3,9,10,11
3,3,9,11,11

==> figures/data/Regret.csv <==
Demand,Dynamic_Total,Steady_Total,Transport_Total,Linepack_Total,Dynamic_Op,Steady_Op,Transport_Op,Linepack_Op,Dynamic_H2NS,Steady_H2NS,Transport_H2NS,Linepack_H2NS,Dynamic_PEMEL,Steady_PEMEL,Transport_PEMEL,Linepack_PEMEL,Dynamic_Pipe,Steady_Pipe,Transport_Pipe,Linepack_Pipe,Dynamic_Regret,Steady_Regret,Transport_Regret,Linepack_Regret,Dynamic_RegretH2NS,Steady_RegretH2NS,Transport_RegretH2NS,Linepack_RegretH2NS
0.2,85.89703097,119.8692796,119.8693058,85.89703097,27.5,27.49997376,27.5,27.5,0,-2.62737e-10,3.24185e-19,0,49.23053097,83.2028058,83.20280576,49.23053097,9.1665,9.1665,9.1665,9.1665,7.61841e-06,39.5499684,39.5499989,5.32719e-12,0,-2.62793e-10,0,0
0.4,162.6275619,230.5720853,230.5721115,162.6275619,55,54.99997377,55,55,0,-2.62693e-10,0,2.59348e-18,98.46106194,166.4056116,166.4056115,98.46106194,9.1665,9.1665,9.1665,9.1665,1.74766e-14,41.7792179,41.779234,2.41177e-11,0,-2.62793e-10,0,0
0.6,239.3580929,341.4473917,341.4474173,239.5305929,82.5,82.49997421,82.5,82.5,0,-2.58071e-10,0,3.85186e-34,147.6915929,249.6084175,249.6084173,147.6915929,9.1665,9.339,9.339,9.339,0,42.6512833,42.6512942,0.0720678,0,-2.62793e-10,0,0
0.8,316.2611239,452.1501968,452.150223,316.2611239,110,109.9999738,110,110,0,-2.62791e-10,0,-1.81544e-17,196.9221239,332.8112231,332.811223,196.9221239,9.339,9.339,9.339,9.339,0,42.9673655,42.9673738,2.33656e-13,0,-2.62793e-10,0,0
1,393.1641549,563.2250026,563.0525288,393.1911549,137.5,137.4999738,137.5,137.5,0,-2.62589e-10,0,3.08149e-33,246.1526549,416.0140288,416.0140288,246.1526549,9.5115,9.711,9.5385,9.5385,-1.44579e-14,43.2544132,43.210545,0.00686736,0,-2.60948e-10,0,0
1.2,470.0941858,674.2728084,673.9278345,469.9216858,165,164.9999738,165,165,0,-2.61921e-10,0,1.29674e-17,295.3831858,499.2168346,499.2168345,295.3831858,9.711,10.056,9.711,9.5385,0,43.4335562,43.3601723,3004.374522,0,-2.62793e-10,0,0.141430091
1.4,547.1967168,785.3971142,784.6306403,547.0467168,192.5,192.4999738,192.5,192.5,0,-2.61877e-10,0,-1.29674e-17,344.6137168,582.4196404,582.4196403,344.6137168,10.083,10.4775,9.711,9.933,0,43.5310356,2333.026264,2289.607889,0,-2.62793e-10,0.1254606,0.1254606
1.6,624.5707478,896.6669199,896.2454461,624.1222478,220,219.9999738,220,220,0,-2.6279e-10,0,3.89022e-18,393.8442478,665.6224461,665.6224461,393.8442478,10.7265,11.0445,10.623,10.278,0,43.5653084,385.136441,4875.484578,0,-2.62793e-10,0.021367128,0.304932272
1.8,701.4467787,1776.290126,1775.69618,701.3702787,247.5,1098.233956,1098.234013,247.5,0,0.008519053,0.008519054,-2.59348e-17,443.0747787,666.6666696,666.6666667,443.0747787,10.872,11.3895,10.7955,10.7955,0,31.9495893,2622.060312,2590.184496,0,-2.62793e-10,0.181938588,0.181938588
2,779.6408969,4075.48753,4074.956645,778.4098097,274.5398353,3397.012861,3397.012979,275,0,0.031263115,0.031263117,-1.03739e-17,493.7070616,666.6666696,666.6666667,492.3053097,11.394,11.808,11.277,11.1045,-3.49967e-13,22.2966429,2716.227125,4021.02851,0,-2.62158e-10,0.210324343,0.313939806
2.2,856.0163407,6587.775504,6587.072119,855.4853407,302.5,5908.955834,5908.955952,302.5,0,0.056141753,0.056141754,-7.78044e-18,541.5358407,666.6666696,666.6666667,541.5358407,11.9805,12.153,11.4495,11.4495,0,14.6379569,2358.074387,2343.456579,0,-2.62789e-10,0.20088524,0.20088524
2.4,932.8863716,9182.505745,9181.340371,932.6373716,330,8306.858071,8306.858173,330,0,0.080204104,0.080204105,-2.59348e-18,590.7663716,862.7836741,862.7836981,590.7663716,12.12,12.864,11.6985,11.871,0,25.731794,1627.907679,2582.067473,0,-2.62793e-10,0.14963497,0.241211712
2.6,1009.955135,12073.03513,12071.21876,1009.909403,357.444662,10423.39939,10423.3995,357.5,0,0.101869137,0.101869138,-1.81544e-17,640.1654729,1634.868237,1634.868261,639.9969026,12.345,14.7675,12.951,12.4125,0,82.8366371,90.0088819,3245.207501,0,-2.62793e-10,0,0.328203135
2.8,1103.040581,15456.39721,15454.56439,1103.060081,377.4385814,13107.79237,13107.79255,377.4385814,0,0.128625892,0.128625894,2.59348e-18,712.2609992,2333.333339,2333.333333,712.2609992,13.341,15.2715,13.4385,13.3605,0,128.909447,1019.240723,2397.282838,0,-2.62717e-10,0.097116408,0.264793922
3,1214.059851,20599.35495,20597.14123,1217.374851,388.4385814,18250.12011,18250.12039,388.4385814,0,0.179919468,0.179919471,3.63087e-17,811.7537694,2333.333339,2333.333333,811.7537694,13.8675,15.9015,13.6875,17.1825,0,110.2939234,114.4356316,0.2730508,0,-2.62793e-10,0,0
3.2,1324.173121,28174.60664,28171.99032,1333.402621,399.4385814,25825.0898,25824.96949,399.4385814,0,0.25557175,0.255571754,1.14113e-16,911.2465396,2333.333339,2333.333333,911.2465396,13.488,16.1835,13.6875,22.7175,1.7171e-14,94.9047335,101.2540792,0.697001,0,-2.62793e-10,0,0
3.4,1435.202891,36971.70754,36968.89537,1452.328391,410.4385814,34621.80371,34621.55953,410.4385814,0,0.343458265,0.343458268,-1.76357e-16,1010.73931,2333.333339,2333.333333,1010.73931,14.025,16.5705,14.0025,31.1505,0,78.9690929,910.5960157,1.1932459,0,-2.62744e-10,0.118207625,0
3.6,1545.934161,46123.45118,46120.69225,1571.414661,421.4385814,43772.91134,43773.07441,421.4385814,0,0.434897285,0.434897289,0,1110.23208,2333.333339,2333.333333,1110.23208,14.2635,17.2065,14.2845,39.744,0,67.9823282,74.9751762,1.6482267,0,-2.62793e-10,0,0
3.8,1659.093581,55275.46812,55272.45774,3561.916152,431.3802034,52924.39128,52924.26391,1188.838819,0,0.526336306,0.52633631,0.008649877,1212.948877,2333.333339,2333.333333,2333.333333,14.7645,17.7435,14.8605,39.744,-9.0451e-13,64.9308827,415.5651738,57.8678485,0,0.001078426,0.058329959,0
4,1767.420702,64427.50841,64424.03193,12713.26834,443.4385814,62075.92757,62075.61609,10340.191,0,0.617775326,0.61777533,0.100088897,1309.21762,2333.333339,2333.333333,2333.333333,14.7645,18.2475,15.0825,39.744,1.28647e-14,50.0914909,808.5211936,49.7478975,0,-2.62793e-10,0.133390973,0
